A computational study of two-terminal transport of Floquet quantum Hall insulators

Periodic driving fields can induce topological phase transitions, resulting in Floquet topological phases with intriguing properties such as very large Chern numbers and unusual edge states. Whether such Floquet topological phases could generate robust edge state conductance much larger than their static counterparts is an interesting question. In this paper, working under the Keldysh formalism, we study two-lead transport via the edge states of irradiated quantum Hall insulators using the method of recursive Floquet-Green's functions. Focusing on a harmonically-driven Hofstadter model, we show that quantized Hall conductance as large as $8e^2/h$ can be realized, but only after applying the so-called Floquet sum rule. To assess the robustness of edge state transport, we analyze the DC conductance, time-averaged current profile and local density of states. It is found that co-propagating chiral edge modes are more robust against disorder and defects as compared with the remarkable counter-propagating edge modes, as well as certain symmetry-restricted Floquet edge modes. Furthermore, we go beyond the wide-band limit, which is often assumed for the leads, to study how the conductance quantization (after applying the Floquet sum rule) of Floquet edge states can be affected if the leads have finite bandwidths. These results may be useful for the design of transport devices based on Floquet topological matter.

==> RGF_Mixedsweep.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RGF_Mixedsweep.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{990.22335695bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29412676)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{RGF_Mixedsweep.pdf}}%
    \put(0.10134126,0.02240526){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32315942\unitlength}\raggedright $\bm{g^r_L}$\end{minipage}}}%
    \put(0.21952527,0.02078987){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32315942\unitlength}\raggedright $0$\end{minipage}}}%
    \put(0.28531129,0.02078987){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32315942\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.59069691,0.0224055){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32315942\unitlength}\raggedright $N_x-2$\end{minipage}}}%
    \put(0.66825517,0.0224055){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32315942\unitlength}\raggedright $N_x-1$\end{minipage}}}%
    \put(0.78944003,0.02240526){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32315942\unitlength}\raggedright $\bm{g^r_R}$\end{minipage}}}%
    \put(0.04911932,0.17232012){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14542174\unitlength}\raggedright $n=0$\end{minipage}}}%
    \put(0.10045779,0.25017157){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14542174\unitlength}\raggedright $n=-1$\end{minipage}}}%
    \put(-0.00150968,0.08679776){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14542174\unitlength}\raggedright $n=1$\end{minipage}}}%
    \put(0.45496995,0.0224055){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32315942\unitlength}\raggedright $x$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{RGF_Mixedsweep.pdf}}%
  \end{picture}%
\endgroup%


==> RGF_Singlesweep.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RGF_Singlesweep.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{897.42335695bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32454157)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{RGF_Singlesweep.pdf}}%
    \put(0.05419861,0.19013926){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16045939\unitlength}\raggedright $n=0$\end{minipage}}}%
    \put(0.11084584,0.2760411){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16045939\unitlength}\raggedright $n=-1$\end{minipage}}}%
    \put(-0.00166579,0.09577327){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16045939\unitlength}\raggedright $n=1$\end{minipage}}}%
    \put(0.11182067,0.02472212){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35657642\unitlength}\raggedright $\bm{g^r_L}$\end{minipage}}}%
    \put(0.25114016,0.02293969){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35657642\unitlength}\raggedright $0$\end{minipage}}}%
    \put(0.32372893,0.02293969){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35657642\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.55728645,0.02472239){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35657642\unitlength}\raggedright $N_x-2$\end{minipage}}}%
    \put(0.63573326,0.02472239){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35657642\unitlength}\raggedright $N_x-1$\end{minipage}}}%
    \put(0.77658103,0.02472212){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35657642\unitlength}\raggedright $\bm{g^r_R}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{RGF_Singlesweep.pdf}}%
  \end{picture}%
\endgroup%


==> largeBWsmallFile.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'largeBWsmallFile.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{458.03759781bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5108454)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{largeBWsmallFile.pdf}}%
    \put(1.13374113,0.37552678){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10978508\unitlength}\raggedright \end{minipage}}}%
    \put(-0.00315782,0.34183325){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31131668\unitlength}\raggedright $E/\hbar$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{largeBWsmallFile.pdf}}%
  \end{picture}%
\endgroup%


==> narrowBWsmallFile2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'narrowBWsmallFile2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{458.03759781bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51084558)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{narrowBWsmallFile2.pdf}}%
    \put(1.13374113,0.37552676){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10978508\unitlength}\raggedright \end{minipage}}}%
    \put(-0.00315782,0.34183323){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31131668\unitlength}\raggedright $E/\hbar$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{narrowBWsmallFile2.pdf}}%
  \end{picture}%
\endgroup%


==> schematicSystemEvenSmallerWithAxes.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'schematicSystemEvenSmallerWithAxes.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{441.83893568bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.55456154)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{schematicSystemEvenSmallerWithAxes.pdf}}%
    \put(0.41028281,0.43828048){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21550681\unitlength}\raggedright $\vec{B}$\end{minipage}}}%
    \put(0.1600211,0.22580974){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21550679\unitlength}\raggedright $\mu_L$\end{minipage}}}%
    \put(0.663394,0.22580924){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21550679\unitlength}\raggedright $\mu_R$\end{minipage}}}%
    \put(0.66386565,0.4316183){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.41634649\unitlength}\raggedright $J_y\cos(\Omega t)$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{schematicSystemEvenSmallerWithAxes.pdf}}%
    \put(0.80897614,0.04141596){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10319834\unitlength}\raggedright $x$\end{minipage}}}%
    \put(0.76104657,0.13143502){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10319833\unitlength}\raggedright $y$\end{minipage}}}%
  \end{picture}%
\endgroup%

